Certifying Robustness to Programmable Data Bias in Decision Trees

Datasets can be biased due to societal inequities, human biases, under-representation of minorities, etc. Our goal is to certify that models produced by a learning algorithm are pointwise-robust to potential dataset biases. This is a challenging problem: it entails learning models for a large, or even infinite, number of datasets, ensuring that they all produce the same prediction. We focus on decision-tree learning due to the interpretable nature of the models. Our approach allows programmatically specifying bias models across a variety of dimensions (e.g., missing data for minorities), composing types of bias, and targeting bias towards a specific group. To certify robustness, we use a novel symbolic technique to evaluate a decision-tree learner on a large, or infinite, number of datasets, certifying that each and every dataset produces the same prediction for a specific test point. We evaluate our approach on datasets that are commonly used in the fairness literature, and demonstrate our approach's viability on a range of bias models.

==> data/adult_d2_all.csv <==
num,bias,labels,missing,missing_fake,missing_labels
16,0.049129487,97,97.2,96,95.9
17,0.05220008,96.6,,,
19,0.058341266,96.6,,,
20,0.061411859,86.6,,,
21,0.064482452,86.6,,,
22,0.067553044,75,,,
24,0.07369423,74.6,97,,
28,0.085976602,,96.6,,
31,0.095188381,,96.6,,
32,0.098258974,,86.6,95.6,74.3
33,0.101329567,73.4,,,
40,0.122823717,,,75,
45,0.138176682,,73.9,,
49,0.150459054,,73.6,,
65,0.199588541,70.2,72.8,72.8,71.1
73,0.224153284,69.6,,,
81,0.248718027,61.2,,,
88,0.270212178,51.6,,,
98,0.300918107,49.6,71.4,70.1,65.6
130,0.399177081,34.8,60.3,68.3,49
163,0.500506648,28,50,50.2,35.4
195,0.598765622,15.7,48.6,49.8,
228,0.700095188,,36.5,36.2,
260,0.798354162,,30.8,,

==> data/adult_labels_demo.csv <==
num,bias,white,black,men,women,whitemen,whitewomen,blackmen,blackwomen
16,0.049129487,97.4,94.4,97.1,96.9,97.3,97.8,95.5,92.6
17,0.05220008,97,94.4,96.5,96.9,96.6,97.8,95.5,92.6
19,0.058341266,97,94.4,96.5,96.9,96.6,97.8,95.5,92.6
20,0.061411859,87.9,78.9,87.3,85.1,88.8,85.8,77.3,81.5
21,0.064482452,87.9,78.9,87.3,85.1,88.8,85.8,77.3,81.5
22,0.067553044,75.8,70.4,75.5,73.9,76.6,73.9,68.2,74.1
24,0.07369423,75.3,70.4,74.9,73.9,75.9,73.9,68.2,74.1
33,0.101329567,74.1,69,73.7,72.7,74.9,72.4,65.9,74.1
65,0.199588541,70.9,66.2,69.9,70.8,70.8,70.9,63.6,70.4
73,0.224153284,70.2,66.2,69,70.8,69.8,70.9,63.6,70.4
81,0.248718027,61.8,57.7,61.7,60.2,62.4,60.4,56.8,59.3
88,0.270212178,52.2,47.9,53.1,48.4,54.2,47.8,45.5,51.9
98,0.300918107,50.3,45.1,50.4,47.8,51.5,47.8,43.2,48.1
130,0.399177081,35.9,28.2,35.4,33.5,36.9,33.6,25,33.3
163,0.500506648,28.2,26.5,30.5,22.6,31.4,21.2,24.4,29.6
195,0.598765622,16.1,13.2,17.2,12.6,18.6,10.6,7.3,22.2

==> data/adult_labels_targeted_demo.csv <==
num,bias,white,black,men,women,whitemen,whitewomen,blackmen,blackwomen
16,0.049129487,98.6,98.6,98.8,98.1,98.6,98.5,100,96.3
24,0.07369423,97.7,94.4,97.3,96.9,97.6,97.8,95.5,92.6
30,0.092117788,97.4,94.4,97.1,96.9,97.3,97.8,95.5,92.6
36,0.110541346,97.4,94.4,97.1,96.9,97.3,97.8,95.5,92.6
42,0.128964903,97.2,94.4,96.8,96.9,96.9,97.8,95.5,92.6
43,0.132035496,97.2,94.4,96.8,96.9,96.9,97.8,95.5,92.6
44,0.135106089,88.1,78.9,87.6,85.1,89.2,85.8,77.3,81.5
47,0.144317868,88.1,78.9,87.6,85.1,89.2,85.8,77.3,81.5
48,0.147388461,76,70.4,75.8,73.9,76.9,73.9,68.2,74.1
49,0.150459054,75.8,70.4,75.5,73.9,76.6,73.9,68.2,74.1
65,0.199588541,75.1,70.4,74.9,73.3,75.9,73.1,68.2,74.1
98,0.300918107,73.7,69,73.2,72.7,74.2,72.4,65.9,74.1
130,0.399177081,71.8,66.2,70.8,71.4,71.9,71.6,63.6,70.4
163,0.500506648,71.3,66.2,70.2,71.4,71.2,71.6,63.6,70.4
180,0.552706728,68.8,64.8,67.8,68.9,68.8,68.7,61.4,70.4
195,0.598765622,61.1,56.3,61.7,57.8,62.7,57.5,54.5,59.3
228,0.700095188,46.2,40.8,47.5,41,48.8,40.3,38.6,44.4
260,0.798354162,30.5,26.2,31,28,31.9,27.6,25,29.6
293,0.899683729,27.3,21.1,27.4,24.2,28.8,23.9,18.2,25.9
326,1.001013296,26.6,21.1,26.8,23.6,28.1,23.1,18.2,25.9

==> data/adult_missing_demo.csv <==
num,bias,men,women,white,black,whitemen,whitewomen,blackmen,blackwomen
16,0.049129487,95.8,97.3,95.1,98,94.9,97.9,96.5,98.2
24,0.07369423,97.4,94.4,97.1,96.9,97.3,97.8,95.5,92.6
28,0.085976602,97,94.4,96.5,96.9,96.6,97.8,95.5,92.6
31,0.095188381,97,94.4,96.5,96.9,96.6,97.8,95.5,92.6
33,0.101329567,86.3,90.7,83.6,93.5,83.2,93.1,86.8,95.5
45,0.138176682,74.6,69,74,73.3,75.3,73.1,65.9,74.1
49,0.150459054,74.4,69,73.7,73.3,74.9,73.1,65.9,74.1
65,0.199588541,74.1,69,73.7,72.7,74.9,72.4,65.9,74.1
98,0.300918107,72.3,66.2,71.4,71.4,72.5,71.6,63.6,70.4
130,0.399177081,61.8,57.7,61.9,59.6,62.7,59.7,56.8,59.3
163,0.500506648,51,45.1,51,47.8,52.2,47.8,43.2,48.1
195,0.598765622,49.4,43.7,49.6,46.6,50.8,46.3,40.9,48.1
228,0.700095188,37.4,30.9,38.4,32.7,39.3,33.3,31.7,29.6
260,0.798354162,31.6,26.5,32.4,27.7,33.6,27.3,24.4,29.6

==> data/compas1_demo.csv <==
num,bias,overall,white,black,men,women,whitemen,whitewomen,blackmen,blackwomen
1,0.021602938,89,89,89.9,88.8,89.7,88.8,90.1,89.8,90.4
2,0.043205876,81.9,82.3,82.3,81.1,85.3,80.1,89.3,82.2,83.1
3,0.064808814,81.9,82.3,82.3,81.1,85.3,80.1,89.3,82.2,83.1
4,0.086411752,76.2,76.4,75.9,75.8,77.7,74.2,83.5,76.3,73.5
5,0.10801469,71.5,71.7,70.2,70.4,74.7,68.6,81.8,70.5,69.1
6,0.129617628,52.9,51.1,52.6,52.5,54.8,48.7,58.7,53.4,48.5
7,0.151220566,52.9,51.1,52.6,52.5,54.8,48.7,58.7,53.4,48.5
8,0.172823504,50.5,48.9,49.8,50.1,52.1,47.2,54.5,50.3,47.1
9,0.194426442,50.5,48.9,50,50.1,52.1,47.2,54.5,50.3,47.1
10,0.21602938,47.8,47.8,46.1,47.2,50.7,46.2,52.9,46.1,46.3
11,0.237632318,45.3,47,42.2,44.4,49,45.7,51.2,41.8,44.1
12,0.259235256,45.3,47,42.2,44.4,49,45.7,51.2,41.8,44.1
13,0.280838194,43.2,45.2,39.6,42,48.6,43.4,51.2,38.9,43.4
14,0.302441132,43.2,45.2,39.6,42,48.6,43.4,51.2,38.9,43.4
15,0.32404407,41.6,44.4,37.1,40.2,47.6,42.6,50.4,36.1,41.9
16,0.345647008,41.6,44.4,37.1,40.2,47.6,42.6,50.4,36.1,41.9
17,0.367249946,39.7,43.5,34.3,38,47.3,41.3,50.4,32.9,41.2
18,0.388852884,38.6,43.1,32.4,36.6,47.3,40.8,50.4,30.7,41.2
19,0.410455822,20.6,41.5,0,18.9,28.1,38.8,50.4,0,0
20,0.43205876,9.3,19.7,0,8.2,14,17.3,27.3,0,0
28,0.604882264,9.3,19.7,0,8.2,14,17.3,27.3,0,0
32,0.691294016,9.3,19.7,0,8.1,14,17.3,27.3,0,0
37,0.799308706,3,7.4,0,2.7,4.5,6.9,9.1,0,0
46,0.993735148,3,7.4,0,2.7,4.5,6.9,9.1,0,0

==> data/compas_d1_all.csv <==
num,bias_pct,labels,missing,missing_fake,missing_labels
1,0.021602938,89,100,,
2,0.043205876,81.9,89,89,89
3,0.064808814,81.9,89,,
4,0.086411752,76.2,81.9,81.9,81.9
5,0.10801469,71.5,81.9,,
6,0.129617628,52.9,76.2,76.2,71.5
7,0.151220566,52.9,71.5,,
9,0.194426442,50.5,71.5,,52.9
10,0.21602938,47.8,52.9,52.9,50.5
11,0.237632318,45.3,,,
12,0.259235256,45.3,,52.9,
13,0.280838194,43.2,,,
14,0.302441132,43.2,50.5,50.5,45.3
15,0.32404407,41.6,50.5,,
16,0.345647008,41.6,47.8,,
17,0.367249946,39.7,,,
18,0.388852884,38.6,,45.3,
19,0.410455822,20.6,45.3,,41.6
20,0.43205876,9.3,,43.2,
21,0.453661698,9.3,,,
22,0.475264636,9.3,,,
23,0.496867574,9.3,43.2,43.2,10.8
28,0.604882264,9.3,39.7,39.7,9.3
30,0.64808814,,34,34,
31,0.669691078,,20.6,,
32,0.691294016,9.2,9.3,10.8,9.3
33,0.712896954,3,,9.3,
37,0.799308706,3,9.3,9.3,9.2
42,0.907323396,3,9.3,9.3,9.2
46,0.993735148,3,9.2,9.3,3

==> data/compas_demo_targeted_backwards_demo.csv <==
num,bias,overall,white,black,men,women,whitemen,whitewomen,blackmen,blackwomen
1,0.021602938,100,100,100,100,100,100,100,100,100
2,0.043205876,89,89.1,89.9,88.8,89.7,88.8,90.1,89.8,90.4
3,0.064808814,89,89.1,89.9,88.8,89.7,88.8,90.1,89.8,90.4
4,0.086411752,81.9,82.3,82.3,81.1,85.3,80.1,89.3,82.2,83.1
6,0.129617628,81.9,82.3,82.3,81.1,85.3,80.1,89.3,82.2,83.1
7,0.151220566,76.2,76.4,75.9,75.8,77.7,74.2,83.5,76.3,73.5
8,0.172823504,71.5,71.7,70.2,70.7,74.7,68.6,81.8,70.5,69.1
12,0.259235256,71.5,71.7,70.2,70.7,74.7,68.6,81.8,70.5,69.1
13,0.280838194,52.9,51.1,52.6,52.5,54.8,48.7,58.7,53.4,48.5
14,0.302441132,50.5,48.9,49.8,50.1,52.1,47.2,54.5,50.3,47.1
16,0.345647008,50.5,48.9,49.8,50.1,52.1,47.2,54.5,50.3,47.1
17,0.367249946,47.8,47.8,46.1,47.2,50.7,46.2,52.9,46.1,46.3
18,0.388852884,47.8,47.8,46.1,47.2,50.7,46.2,52.9,46.1,46.3
19,0.410455822,45.3,47,42.2,44.4,49,45.7,51.2,41.8,44.4
23,0.496867574,43.2,45.2,39.6,42,48.6,43.4,51.2,38.9,43.4
28,0.604882264,43.2,45.2,39.6,42,48.6,43.4,51.2,38.9,43.4
32,0.691294016,41.6,44.4,37.1,40.2,47.6,42.6,50.4,36.1,41.9
37,0.799308706,39.7,43.5,34.3,38,47.3,41.3,50.4,32.9,41.2
38,0.820911644,39.7,43.5,34.3,38,47.3,41.3,50.4,32.9,41.2
39,0.842514582,7.3,12.5,2.9,7,8.6,12.2,13.2,2.8,3.7
40,0.86411752,4.3,7.4,1.6,4.1,5.1,6.9,9.1,1.6,1.5
46,0.993735148,4.3,7.4,1.6,4.1,5.1,6.9,9.1,1.6,1.5
51,1.101749838,3.7,7.4,1.6,3.5,4.5,6.9,9.1,1.6,1.5

==> data/compas_labels_targeted_demo.csv <==
num,bias,white,black,men,women,whitemen,whitewomen,blackmen,blackwomen
1,0.021602938,100,100,100,100,100,100,100,100
2,0.043205876,89.1,89.9,88.8,89.7,88.8,90.1,89.8,90.4
3,0.064808814,89.1,89.9,88.8,89.7,88.8,90.1,89.8,90.4
4,0.086411752,82.3,82.3,81.1,85.3,80.1,89.3,82.2,83.1
6,0.129617628,82.3,82.3,81.1,85.3,80.1,89.3,82.2,83.1
8,0.172823504,76.4,75.9,75.8,77.7,74.2,83.5,76.3,73.5
10,0.21602938,71.7,70.2,70.4,74.7,68.6,81.8,70.5,69.1
11,0.237632318,71.7,70.2,70.7,74.7,68.6,81.8,70.5,69.1
12,0.259235256,51.1,52.6,52.5,54.8,48.7,58.7,53.4,48.5
16,0.345647008,51.1,52.6,52.5,54.8,48.7,58.7,53.4,48.5
18,0.388852884,48.9,49.8,50.1,52.1,47.2,54.5,50.3,47.1
20,0.43205876,48.9,49.8,50.1,52.1,47.2,54.5,50.3,47.1
23,0.496867574,47.8,46.1,47.2,50.7,46.2,52.9,46.1,46.3
27,0.583279326,47,42.2,44.4,49,45.7,51.2,41.8,44.1
30,0.64808814,45.2,39.6,42,48.6,43.4,51.2,38.9,43.4
33,0.712896954,45.2,39.6,42,48.6,43.4,51.2,38.9,43.4
36,0.777705768,41.6,25.2,31.2,46.2,38.8,50.4,22.5,39
41,0.885720458,41.5,25.5,31.2,46.2,38.8,50.4,22.5,39
42,0.907323396,32.9,15.2,21.9,34.2,30.4,41.3,13.5,24.3
46,0.993735148,32.9,15.2,21.9,34.2,30.4,41.3,13.5,24.3
51,1.101749838,32.9,0,14.5,22.9,30.4,41.3,0,0

==> data/compas_missing_demo.csv <==
num,bias,men,women,white,black,whitemen,whitewomen,blackmen,blackwomen
1,0.021602938,100,100,100,100,100,100,100,100
2,0.043205876,89.1,89.9,88.8,89.7,88.8,90.1,89.8,90.4
3,0.064808814,89.1,89.9,88.8,89.7,88.8,90.1,89.8,90.4
4,0.086411752,82.3,82.3,81.1,85.3,80.1,89.3,82.2,83.1
5,0.10801469,82.3,82.3,81.1,85.3,80.1,89.3,82.2,83.1
6,0.129617628,76.4,75.9,75.8,77.7,74.2,83.5,76.3,73.5
7,0.151220566,71.7,70.2,70.7,74.7,68.6,81.8,70.5,69.1
9,0.194426442,71.7,70.2,70.7,74.7,68.6,81.8,70.5,69.1
10,0.21602938,51.1,52.6,52.5,54.8,48.7,58.7,53.4,48.5
14,0.302441132,48.9,49.8,50.1,52.1,47.2,54.5,50.3,47.1
15,0.32404407,48.9,49.8,50.1,52.1,47.2,54.5,50.3,47.1
16,0.345647008,47.8,46.1,47.2,50.7,46.2,52.9,46.1,46.3
19,0.410455822,47,42.2,44.4,49,45.7,51.2,41.8,44.1
23,0.496867574,45.2,39.6,42,48.6,43.4,51.2,38.9,43.4
28,0.604882264,43.5,34.3,38,47.3,41.3,50.4,32.9,41.2
30,0.64808814,41.5,25.2,31.2,46.2,38.8,50.4,22.5,39
31,0.669691078,41.5,0,18.9,28.1,38.8,50.4,0,0
32,0.691294016,19.7,0,8.2,14,17.3,27.3,0,0
46,0.993735148,19.7,0,8.1,14,17.3,27.3,0,0
69,1.490602722,7.4,0,2.7,4.5,6.9,9.1,0,0

==> data/drugs_d1_all.csv <==
num,bias,labels,missing,missing_fake,missing_labels
1,,94.5,94.5,,
2,0.16,94.5,94.5,94.5,94.5
4,0.32,92.1,94.5,94.5,92.1
5,0.4,92.1,94.5,,
6,0.48,85.1,92.1,,92
8,0.63,85.1,92.1,92.1,
9,0.71,85.1,85.1,,
10,0.79,57.9,85.1,85.1,85.1
11,,38,85.1,,
12,0.95,12,85.1,85.1,
13,,7.1,85.1,,
14,1.11,6.6,85.1,,38
16,1.27,2.6,85.1,85.1,
17,,,42.2,,
18,1.43,0.8,38,38,5.8
19,,,30,,
20,1.58,0.6,12,23.1,
21,,,7.1,,
22,1.74,0.3,,7.1,
24,1.9,0,4.3,6.6,
27,,0,2.6,2.6,0.3
30,,0,0.6,,

==> data/drugs_demo.csv <==
num,bias_pct,male,female
2,0.158478605,94,95.1
5,0.396196513,91.1,93.2
9,0.713153724,83.2,87
10,0.792393027,55.4,60.6
11,0.87163233,34.2,42
12,0.950871632,9.8,14.3
13,1.030110935,0,14.3
14,1.109350238,0,13.4
16,1.267828843,0,5.2

==> data/mnist_all.csv <==
num,bias,labels,missing,missing_fake,missing_labels
7,0.05,100,100,,
8,,,,100,100
13,0.10%,95,100,,
14,,,,100,95
26,0.20%,88,93,93,91
39,0.30%,87,91,,
52,0.4,70,88,88,87
91,0.7,63,85,,
92,,,,85,67
130,1,38,68,68,62
182,1.4,35,63,63,37
260,2,15,38,38,21
